Drag Reduction, from Bending to Pruning

Most plants and benthic organisms have evolved efficient reconfiguration mechanisms to resist flow-induced loads. These mechanisms can be divided into bending, in which plants reduce their sail area through elastic deformation, and pruning, in which the loads are decreased through partial breakage of the structure. In this work, we show by using idealized models that these two mechanisms or, in fact, any combination of the two, are equally efficient to reduce the drag experienced by terrestrial and aquatic vegetation.

==> for arxiv/Fig1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'epsc_plants.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{441.37954102bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50469287)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig1.pdf}}%
    \put(0.13363574,0.06214661){\makebox(0,0)[lb]{\smash{\xa}}}%
    \put(0.40739831,0.06214661){\makebox(0,0)[lb]{\smash{\xc}}}%
    \put(0.67965153,0.06214661){\makebox(0,0)[lb]{\smash{\xe}}}%
    \put(0.95190248,0.06214661){\makebox(0,0)[lb]{\smash{\xh}}}%
    \put(0.07420027,0.16674322){\makebox(0,0)[lb]{\smash{\yb}}}%
    \put(0.07420027,0.32250485){\makebox(0,0)[lb]{\smash{\yd}}}%
    \put(0.07420027,0.47826649){\makebox(0,0)[lb]{\smash{\yg}}}%
    \put(0.01927901,0.29718281){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{Strength $\sigma_c$ (MPa)}}}}%
    \put(0.56805713,0.0052782){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Young's Modulus $E$ (MPa)}}}%
    \put(0.70427374,0.13807533){\color[rgb]{0,0,0}\rotatebox{29.90185056}{\makebox(0,0)[lb]{\smash{Corals}}}}%
    \put(0.55412726,0.26924945){\color[rgb]{0,0,0}\rotatebox{29.54784552}{\makebox(0,0)[lb]{\smash{\small twigs}}}}%
    \put(0.57923648,0.23099559){\color[rgb]{0,0,0}\rotatebox{29.54784552}{\makebox(0,0)[lb]{\smash{\small trunk}}}}%
    \put(0.38950692,0.26724753){\color[rgb]{0,0,0}\rotatebox{29.65620761}{\makebox(0,0)[lb]{\smash{Crops}}}}%
    \put(0.64210111,0.46674732){\color[rgb]{0,0,0}\rotatebox{29.71025371}{\makebox(0,0)[rb]{\smash{\testsize $\epsc = 1$}}}}%
    \put(0.9151624,0.46674739){\color[rgb]{0,0,0}\rotatebox{29.71025371}{\makebox(0,0)[rb]{\smash{\testsize $\epsc = 10^{-2}$}}}}%
    \put(0.96155337,0.33718128){\color[rgb]{0,0,0}\rotatebox{29.71025371}{\makebox(0,0)[rb]{\smash{\testsize $\epsc = 10^{-4}$}}}}%
    \put(0.41125599,0.17565199){\color[rgb]{0,0,0}\rotatebox{29.80314958}{\makebox(0,0)[lb]{\smash{Trees}}}}%
  \end{picture}%
\endgroup%


==> for arxiv/Fig2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'beam_def.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{370.36623535bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59136685)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig2.pdf}}%
    \put(-0.00259878,0.00629023){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a) Beam}}}%
    \put(0.22701999,0.00629023){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b) Tapered beam}}}%
    \put(0.0056191,0.1982857){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.0056191,0.42694457){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.33519153,0.20925458){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.25854443,0.43683343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.59622697,0.49640285){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.57462673,0.21476723){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.5688537,0.00629023){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c) Bundle of tapered beams}}}%
    \put(-0.00259878,0.5592564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.22701999,0.56155986){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.5688537,0.56155986){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
  \end{picture}%
\endgroup%


==> for arxiv/Fig3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'beam_param.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{383.08022461bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.40543087)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig3.pdf}}%
    \put(-0.00251252,0.37587934){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(0.08659448,0.21901915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vec{U}$}}}%
    \put(0.1680012,0.10773014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\spanw(s)$}}}%
    \put(0.30419351,0.10260235){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\stream(s)$}}}%
    \put(0.23949163,0.38321783){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
    \put(0.23468103,0.00429699){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.50135715,0.37587934){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(0.71513775,0.27615177){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0.71694375,0.06471469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\pi/2$}}}%
    \put(0.66007498,0.23297922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\orient$}}}%
    \put(0.66661658,0.15641344){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vec{t}$}}}%
    \put(0.80908276,0.20013943){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\vec{n}$}}}%
    \put(0.5794092,0.31672072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vec{U}$}}}%
    \put(0.2402232,0.30840268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_0$}}}%
    \put(0.73577918,0.11449493){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\stream$}}}%
    \put(0.80841601,0.30765824){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s_0$}}}%
    \put(0.84613414,0.34665182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$O$}}}%
  \end{picture}%
\endgroup%


==> for arxiv/Fig4.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'beam_rec.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{333.74633789bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.42406276)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig4.pdf}}%
    \put(0.21415402,0.06225812){\makebox(0,0)[lb]{\smash{\xa}}}%
    \put(0.39443105,0.06225812){\makebox(0,0)[lb]{\smash{\xb}}}%
    \put(0.57595574,0.06225812){\makebox(0,0)[lb]{\smash{\xc}}}%
    \put(0.75473523,0.06225812){\makebox(0,0)[lb]{\smash{\xd}}}%
    \put(0.93575894,0.06225812){\makebox(0,0)[lb]{\smash{\xe}}}%
    \put(0.13679947,1.06623239){\makebox(0,0)[lb]{\smash{\ya}}}%
    \put(0.1358011,1.20206489){\makebox(0,0)[lb]{\smash{\yb}}}%
    \put(0.13854809,1.3378962){\makebox(0,0)[lb]{\smash{\yc}}}%
    \put(0.13679947,0.61580595){\makebox(0,0)[lb]{\smash{\ya}}}%
    \put(0.1358011,0.75163845){\makebox(0,0)[lb]{\smash{\yb}}}%
    \put(0.13854809,0.88746975){\makebox(0,0)[lb]{\smash{\yc}}}%
    \put(0.13679947,0.16537955){\makebox(0,0)[lb]{\smash{\ya}}}%
    \put(0.1358011,0.30121206){\makebox(0,0)[lb]{\smash{\yb}}}%
    \put(0.13854809,0.43704336){\makebox(0,0)[lb]{\smash{\yc}}}%
    \put(0.60523244,0.00797754){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Flow velocity}}}%
    \put(-0.00329601,1.39493791){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(-0.00329601,0.94447401){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(-0.00329601,0.49408525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
    \put(0.77282323,0.26795632){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\scriptsize $4/3$}}}%
    \put(0.010618,1.20898695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drag}}}%
    \put(0.010618,0.75982355){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drag}}}%
    \put(0.010618,0.31066022){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drag}}}%
  \end{picture}%
\endgroup%


==> for arxiv/Fig5.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bundle_rec.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{333.20732422bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.42634325)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig5.pdf}}%
    \put(-0.00330125,1.39719473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(a)}}}%
    \put(-0.00330125,0.94600175){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(b)}}}%
    \put(-0.00330125,0.49488561){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(c)}}}%
    \put(0.60633629,0.00799052){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Flow velocity}}}%
    \put(0.21475036,0.06211091){\makebox(0,0)[lb]{\smash{\xa}}}%
    \put(0.45534171,0.06211091){\makebox(0,0)[lb]{\smash{\xb}}}%
    \put(0.69743423,0.06211091){\makebox(0,0)[lb]{\smash{\xc}}}%
    \put(0.93652261,0.06211091){\makebox(0,0)[lb]{\smash{\xd}}}%
    \put(0.13702098,0.99968336){\makebox(0,0)[lb]{\smash{\ya}}}%
    \put(0.136021,1.1629943){\makebox(0,0)[lb]{\smash{\yb}}}%
    \put(0.13877243,1.32605734){\makebox(0,0)[lb]{\smash{\yc}}}%
    \put(0.13702098,0.5485279){\makebox(0,0)[lb]{\smash{\ya}}}%
    \put(0.136021,0.71183884){\makebox(0,0)[lb]{\smash{\yb}}}%
    \put(0.13877243,0.87490188){\makebox(0,0)[lb]{\smash{\yc}}}%
    \put(0.13702098,0.09737424){\makebox(0,0)[lb]{\smash{\ya}}}%
    \put(0.136021,0.26068517){\makebox(0,0)[lb]{\smash{\yb}}}%
    \put(0.13877243,0.42374822){\makebox(0,0)[lb]{\smash{\yc}}}%
    \put(0.01063527,0.31116277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drag}}}%
    \put(0.01063527,0.76105202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drag}}}%
    \put(0.01063527,1.21094371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Drag}}}%
  \end{picture}%
\endgroup%

